Fast Radio Burst 121102 Pulse Detection and Periodicity: A Machine Learning Approach

We report the detection of 72 new pulses from the repeating fast radio burst FRB 121102 in Breakthrough Listen C-band (4-8 GHz) observations at the Green Bank Telescope. The new pulses were found with a convolutional neural network in data taken on August 26, 2017, where 21 bursts have been previously detected. Our technique combines neural network detection with dedispersion verification. For the current application we demonstrate its advantage over a traditional brute-force dedis- persion algorithm in terms of higher sensitivity, lower false positive rates, and faster computational speed. Together with the 21 previously reported pulses, this observa- tion marks the highest number of FRB 121102 pulses from a single observation, total- ing 93 pulses in five hours, including 45 pulses within the first 30 minutes. The number of data points reveal trends in pulse fluence, pulse detection rate, and pulse frequency structure. We introduce a new periodicity search technique, based on the Rayleigh test, to analyze the time of arrivals, with which we exclude with 99% confidence pe- riodicity in time of arrivals with periods larger than 5.1 times the model-dependent time-stamp uncertainty. In particular, we rule out constant periods >10 ms in the barycentric arrival times, though intrinsic periodicity in the time of emission remains plausible.

==> from_editor.txt <==
June 18, 2018 

Mr. Yunfan Zhang
University of California Berkeley, Department of Astronomy
501 Campbell Hall
Berkeley, CA 94720


Title: Fast Radio Burst 121102 Pulse Detection and Periodicity: A Machine Learning Approach

Dear Mr. Zhang,

I have received the referee's report on your above submission to The Astrophysical Journal, and appended it below. As you will see, the referee thinks that your manuscript is interesting and that it will merit publication once you have addressed the issues raised in the report.

I apologise for the delay taken in sending you this report. 

When you resubmit the manuscript, please include a detailed cover letter containing the (mandatory) listing of the changes you've made to the text and your responses to the report. You may upload the list of changes as a file or add it to the text box.

Click the link below to upload your revised manuscript; 
https://aas.msubmit.net/cgi-bin/main.plex?el=A3KO3Cfc3A2EVtx7J7A9ftdJ0sAxwFbz4XQ70O8tkuLAZ
Alternatively, you may also log into your account at the EJ Press web site, http://apj.msubmit.net. Please use your user's login name: yfgzhang. You can then ask for a new password via the Unknown/Forgotten Password link if you have forgotten your password. 

Reviewers find it helpful if the changes in the text of the manuscript are easily distinguishable from the rest of the text. Therefore we ask you to print changes in bold face. The highlighting can be removed easily after the review.

The AAS Journals have adopted a policy that manuscript files become inactive, and are considered to have been withdrawn, six months after the most recent referee's report goes to the authors, provided a revised version has not been received by that time.

If you have any questions, feel free to contact me.

Sincerely,
Chris Lintott
University of Oxford
Department of Physics
chris.lintott@aas.org
---------------------------------------------------------------------- 
Referee Report 
Reviewer's Comments:
========= Beginning of Review =========

This is an interesting paper both in its application of modern AI techniques, as well as the science that results from using DNNs on C-band FRB 121102 data. The authors re-search data in which FRB 121102 bursts had previously been found. Using a 2D convolutional neural network, they find 72 new bursts whose properties they analyze. The paper is nicely written and easily understandable. 

It also feels like it could have been more than one paper; first the authors employ this new technique to find pulses using deep neural nets, then they offer a different approach to 121102's repetition statistics and study various burst properties. It feels somewhat disjointed.

While the paper is novel in several ways, it has some shortcomings that could be fixed. The current manuscript pdf is 31 pages long, but despite its length it feels as though critical details are missing in certain places, which may because they try and do so many different things. 

The authors claim that using CNNs on non-dedispersed filterbank data is advantageous over dedispersion backends "in terms of higher sensitivity, lower false positive rates, and faster computational speed", but these claims are neither truly tested nor accompanied by the appropriate caveats. 

I do also have fundamental concerns about this technique's ability to quantify confidence levels of events, and its ability to recover low S/N bursts. If one looks by eye at the pulse profiles, DM/times plots, and dynamic spectra in figures 7-9, one finds several "detections" that could very easily be fluctuations. Examples are pulses 5, 40, 41, 48, where the pulse is not obvious in any of the plots. 
This invokes larger, serious questions about whether or not we are comfortable publishing individual astronomical transients that we cannot identify by eye, but which our AI have selected as real. In Sect. 3.6 the authors argue, fairly convincingly, that the dedispersed time-stream S/N and other standard measures of S/N are flawed for finding broad-band single-pulses. However, it does not follow that a CNN's decision on truly marginal events (e.g. pulses 5, 40, 41, 48) should be trusted in place of simpler statistics. The authors should discuss further why they think cross-validation from their simulated dataset is a powerful enough tool to classify such low-signal events as real. 

Abstract
"advantage over traditional FRB search pipelines in terms of higher sensitivity, lower false positive rates, and faster computational speed."

A traditional FRB search pipeline would include a dedispersion block followed by either ML or human classification. This has has a lower false-positive rate than the NN classifier on raw data, and in most cases, a lower false-positive rate than this NN followed by dedispersion based on the numbers in section 3.6. However, I agree if the authors mean "the NN classifier has a lower false positive rate than most dedispersion backends". The authors also need to clarify more precisely what is meant by "higher sensitivity". Discussed below. 

Throughout the paper two things are being subtly conflated: The completeness issues and imperfections of current dedispersion pipelines (no formal comparison has ever been done between the various codes) and the foibles of the dedispersion algorithm. 

Intro

The authors should cite previous works in which ML, and in a couple of cases DL, were applied to pulsars, FRBs, and RRATs. This does not need to be a literature review, but there are many examples that use overlapping techniques and almost none is mentioned. For example, Zhu et al. 2013 (arxiv:1309.0776) use a CNN for pulsar search and Guo et al. 2017 (arxiv 1711.10339) use DNNs and GANs for pulsar search. Foster et al. 2017 and Wagstaff et al. 2106 both apply ML to single pulse candidates. 

The idea of searching raw data with a neural network, before or instead of using a dedispersion backend, could be promising. This was first proposed in Connor & van Leeuwin 2018. The authors should mention that and include a discussion of overlapping/diverging conclusions on the method somewhere, since my impression is that the two papers disagree slightly. The paper under review appears to be the first attempt at applying this idea to real data (successfully!) which should be mentioned earlier on to provide the reader with context. 

Sect. 3.1

"More pulses in archival data sets" down to the S/N cutoff. Yes, of course. Brightness distributions are typically decreasing functions, and so there will always be events below the cutoff, down to zero sigma. The point is that there exists a S/N below which one cannot say with statistical confidence that the event is truly astronomical. I would rephrase this.

"Impairs the effectiveness of dedispersion-based" CHIME's tree-dedispersion algorithm Bonsai, AMBER on Apertif, and the FDMT can all do sub-band searches. I don't see why this caveat needs to be a footnote, as several existing pipelines do it. I think it should be included in the text.

"Thus, more sensitive search algorithms" you cannot be more sensitive than statistically optimally for a broad-band signal, which dedispersion can achieve. It's possible to decrease the false-positive rate with ML, but I don't think one should expect to be more optimal than brute-force dedispersion. I can imagine a DNN being more sensitive in a certain sense, but the authors should clarify what they mean here.

"The inference operation only involved passing the input data through a series of operations of learned weights and thus requires far less computational power than does a traditional energy sum over DM, widths, arrival times". 

This statement is meaningless unless you specify a DNN architecture and the specs that would otherwise be used for a dedispersion algorithm, like Ndm. Dedispersion, too, involves passing input data through a series of operations. 

"series of operations of learned weights". Right, but are the operations N^3? Do they scale linearly with input array size? In the Connor van Leeuwin paper they go through the big O scaling of inference for FRB detection and show the cases in which a 2D CNN would be faster than brute-force dedispersion. Maybe that's true for the network used here, maybe it's not. 

If the authors wish to maintain this claim that classification with their NN is faster than dedispersion, it should be shown explicitly that a pass through their 17 convolutional layers and final layers, with the appropriate values for striding etc., require fewer operations than Nt*Nf*Ndm per frame. Note also that tree-dedispersion and the FDMT, used by CHIME and ASKAP respectively, both scale roughly as O(Nf*Nt*logNf) and should be able to deal with frequency structure.
Or at the very least they should show that practically speaking, because of memory bandwidth or implementation issues, their method is faster than a blind HEIMDALL search. 

The fact that observations were done at 6 GHz make the application of DNNs to raw data more tenable than nearly all other FRB surveys. For example, the small frame size of 256 afforded to the authors by 121102's modest DM and the high frequencies at which they observe, allow for relatively small input data arrays that DNNs tend to have an easier time with. If CHIME, e.g., were to try and catch a DM=2000 pc cm**-3 event using this method, they would need an input frame length of 10**5 time samples to account for the dispersion delay, not 250, assuming 350 microsecond resolution. The authors should include such caveats.

Why are DMs sampled from a uniform distribution between 200-2000, isn't this a targeted search at 557? Does training on a single DM affect the goodness of the classifier at finding 121102 bursts? Is this not making your job harder than it needs to be? The chance of another FRB at a different DM existing in these data is miniscule, so is the idea just to prove that a model trained on arbitrary DMs can find FRBs? Authors should clarify in the text. 

To that end, how can you use 256 time samples per frame for a 2000 pc cm**-3 burst? Isn't the dispersion delay ~1000 samples?

"To mimic frequency modulation" Examples of the training data should be shown in the text. How are the pulse brightnesses chosen? It's not entirely clear what the simulated frequency variation looks, based on footnote 3 alone. 

Examples of injected, simulated events should be shown at the extremes of the various distributions (i.e. very dim ones, very bright ones, low DM, high DM, banded, broadband). This would also give the reader an idea of how clean the typical frame looks in these data. Presumably the more gaussian the background data, the easier it is to classify with a DNN.

Nice idea to use the "skip-connection" to ensure the chirped FRB signal makes it to deeper layers. 

Sect. 3.5. 
Speed vs. dedispersion: From an information standpoint, if you can apply a factor-of-32 channel-reducing convolution to the data for the CNN, then you could also get away with it for dedispersion. DM smearing at 6 GHz with 11 MHz channels is roughly 400 microseconds, so comparable to the sampling time. Therefore any direct speed comparision would have to be done on input data with the lowest time- and frequency resolution that can be used without significantly affecting S/N. 

Sect. 3.4. 
This is another place where it would be useful to have examples of training data. To me, 20 hours on a Titan X GPU and 100 epochs seems like a long time to achieve a modest training error of 93%. This is presumably because True events in your training data are really low S/N and the NN needs to be able to find marginal events. The authors could include a distribution of injected FRB S/N, or at least comment on the S/N range. These events are not fully broad-band so the authors could choose a preferred metric for quantifying to the total signal injected into each frame. 

Sect. 3.6.
"very low chance of mistaking noise for detection" 
But out of 6000 candidates, human inspection reduced it to 300 and dedispersion reduced it further to 93. Doesn't that mean your model mistakes noise for a detection 98% of the time? That is a better false-positive rate than FRB backends, certainly, but it's still not a low chance. 
Sentence should be changed unless I am confused about its meaning. 

Sect 5
This section feels far too long to me considering what is being reported. It spans over 10 pages but I think the points could be made in less space. This would help the average reader, who may not be willing to invest time in understanding each and every subsection and subsubsection. I recommend trying to significantly shorten it and make its takeaways more "punchy". For example, the reader should take away fairly quickly what you have learned beyond what was known from Spitler (2016), Scholz (2016), Gajjar (2018), and any of the other 121102 studies. 

Sect. 6. 
"The abundance of pulses and high spectral and energetic variations in this analysis suggests that previous surveys may have underestimated both the abundance of FRBs and the percentage of re-peaters"

Isn't this just a statement about the inability of HEIMDALL to deal with bursts that have a low filling factor across the band, which is somewhat specific to 4-8 GHz observations of 121102? Or about completeness problems of current implementations of FRB pipelines?
Statistically speaking, there is no good reason why a dedispersion backend should miss FRBs above, say, 10 sigma, above which there are many more events than between 7-10 sigma for reasonable fluence distributions. Pulses 90 and 91 are perfectly visible by eye in dynamic spectra, but were missed by the initial dedispersion search. The pulse profiles certainly looks like HEIMDALL should have found them, and not that a DNN could dig that much deeper into the data. 

The authors should discuss more explicitly where and when this technique should be used. As it exists now, I do not think it could replace most single pulse search backends. A couple of thoughts:

-In the current version of the paper, the problem of false positives remains and candidates must be inspected by an expert. False positives will affect all upcoming FRB surveys and precludes real-time triggering like voltage dumps unless high precision and recall can be achieved. 

-A number of steps here are done manually and by hand, like false-positive rejection, checking that the 553<DM<569, and the subbanding of 1.5 GHz. However fast, blind FRB surveys cannot do these things because the number of triggers are too high and they are typically real-time. Does that mean the author's techniques should be reserved for repeating sources and offline data processing?

-My intuition is that this technique will not work for online searches at lower frequencies. With larger DM smearing (tdm scales at \nu**-3), one cannot use only 256 samples per frame nor bin down to 11 MHz as the authors do here, but will have to use much larger input arrays where S/N in a given time/freq sample of an FRB will not be ~1, but 10**-2. If a human cannot see the signal by eye, the NN will have to carry out operations that effectively dedisperse the event and re-bin in time/freq, which will end up being computationally cumbersome. However, the authors have shown, quite impressively, that with 121102's structured bursts and with a large bandwidth, a DNN applied to raw data can be very effective. 

Minor comments:

-Several instances of "it's" that ought to be "its"
-Units should have spaces after them and should not be within LaTeX math environment, e.g. pc cm^-3
